Reconciling Semiclassical and Bohmian Mechanics: II. Scattering states for discontinuous potentials

In a previous paper [J. Chem. Phys. 121 4501 (2004)] a unique bipolar decomposition, Psi = Psi1 + Psi2 was presented for stationary bound states Psi of the one-dimensional Schroedinger equation, such that the components Psi1 and Psi2 approach their semiclassical WKB analogs in the large action limit. Moreover, by applying the Madelung-Bohm ansatz to the components rather than to Psi itself, the resultant bipolar Bohmian mechanical formulation satisfies the correspondence principle. As a result, the bipolar quantum trajectories are classical-like and well-behaved, even when Psi has many nodes, or is wildly oscillatory. In this paper, the previous decomposition scheme is modified in order to achieve the same desirable properties for stationary scattering states. Discontinuous potential systems are considered (hard wall, step, square barrier/well), for which the bipolar quantum potential is found to be zero everywhere, except at the discontinuities. This approach leads to an exact numerical method for computing stationary scattering states of any desired boundary conditions, and reflection and transmission probabilities. The continuous potential case will be considered in a future publication.

==> abstract.txt <==
In a previous paper [J. Chem. Phys. 121 4501 (2004)]
a unique bipolar decomposition, Psi = Psi1 + Psi2 was
presented for stationary bound states Psi of
the one-dimensional Schroedinger equation, such that the components
Psi1 and Psi2 approach their semiclassical WKB analogs in
the large action limit. Moreover, by applying the Madelung-Bohm
ansatz to the components rather than to Psi itself, the resultant
bipolar Bohmian mechanical formulation satisfies the correspondence
principle. As a result, the bipolar quantum trajectories are
classical-like and well-behaved, even when Psi has many nodes, or
is wildly oscillatory. In this paper, the previous decomposition
scheme is modified in order to achieve the same desirable properties
for stationary scattering states. Discontinuous potential systems
are considered (hard wall, step, square barrier/well), for which the
bipolar quantum potential is found to be zero everywhere,
except at the discontinuities. This approach leads to an exact
numerical method for computing stationary scattering states of any
desired boundary conditions, and reflection and transmission
probabilities. The continuous potential case will be considered in a
future publication.

